Performance Analysis of IRS-Assisted Cell-Free Communication

In this paper, the feasibility of adopting an intelligent reflective surface (IRS) in a cell-free wireless communication system is studied. The received signal-to-noise ratio (SNR) for this IRS-enabled cell-free set-up is optimized by adjusting phase-shifts of the passive reflective elements. Then, tight approximations for the probability density function and the cumulative distribution function for this optimal SNR are derived for Rayleigh fading. To investigate the performance of this system model, tight bounds/approximations for the achievable rate and outage probability are derived in closed form. The impact of discrete phase-shifts is modeled, and the corresponding detrimental effects are investigated by deriving an upper bound for the achievable rate in the presence of phase-shift quantization errors. Monte-Carlo simulations are used to validate our statistical characterization of the optimal SNR, and the corresponding analysis is used to investigate the performance gains of the proposed system model. We reveal that IRS-assisted communications can boost the performance of cell-free wireless architectures.

==> V01 - pdf/system_fig1.eps_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'system_fig1.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{329.24159012bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39130582)%
    \put(0,0){\includegraphics[width=\unitlength]{system_fig1.eps}}%
    \put(1.99499255,-0.34453702){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(-0.55646756,1.78006668){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{42.66000026\unitlength}\raggedright \end{minipage}}}%
    \put(0.93080636,0.16442152){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$D$}}}}%
    \put(0.7735186,0.34843267){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{IRS}$}}}}%
    \put(0.16858881,0.21350965){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{AP}_1$}}}}%
    \put(0.41854973,0.04429549){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{AP}_m$}}}}%
    \put(0.82982153,0.30161991){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\mathbf{g}}$}}}%
    \put(0.46977404,0.25300638){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\mathbf{h}_{m}}$}}}%
    \put(0.69913673,0.22713047){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${{u_m}}$}}}%
    \put(0.59842786,0.01541288){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{AP}_M$}}}}%
    \put(0.00901395,0.02782399){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{CPU}$}}}}%
  \end{picture}%
\endgroup%


==> V01 - pdf/system_fig1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'system_fig1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{329.24159012bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39130582)%
    \put(1.99499255,-0.34453702){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(-0.55646756,1.78006668){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{42.66000026\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{system_fig1.pdf}}%
    \put(0.93080636,0.16442152){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$D$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{system_fig1.pdf}}%
    \put(0.77351861,0.34843266){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{IRS}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{system_fig1.pdf}}%
    \put(0.16858881,0.21350965){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{AP}_1$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{system_fig1.pdf}}%
    \put(0.41854975,0.0442955){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{AP}_m$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{system_fig1.pdf}}%
    \put(0.82982153,0.30161991){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\mathbf{g}}$}}}%
    \put(0.46977404,0.25300638){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\mathbf{h}_{m}}$}}}%
    \put(0.69913673,0.22713048){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${{u_m}}$}}}%
    \put(0.59842787,0.01541289){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{AP}_M$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{system_fig1.pdf}}%
    \put(0.00901396,0.027824){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{CPU}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{system_fig1.pdf}}%
  \end{picture}%
\endgroup%


==> system_fig1.eps_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'system_fig1.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{329.24159012bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39130582)%
    \put(0,0){\includegraphics[width=\unitlength]{system_fig1.eps}}%
    \put(1.99499255,-0.34453702){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(-0.55646756,1.78006668){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{42.66000026\unitlength}\raggedright \end{minipage}}}%
    \put(0.93080636,0.16442152){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$D$}}}}%
    \put(0.7735186,0.34843267){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{IRS}$}}}}%
    \put(0.16858881,0.21350965){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{AP}_1$}}}}%
    \put(0.41854973,0.04429549){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{AP}_m$}}}}%
    \put(0.82982153,0.30161991){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\mathbf{g}}$}}}%
    \put(0.46977404,0.25300638){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\mathbf{h}_{m}}$}}}%
    \put(0.69913673,0.22713047){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${{u_m}}$}}}%
    \put(0.59842786,0.01541288){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{AP}_M$}}}}%
    \put(0.00901395,0.02782399){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{CPU}$}}}}%
  \end{picture}%
\endgroup%

